Vision-in-the-loop Simulation for Deep Monocular Pose Estimation of UAV in Ocean Environment

This paper proposes a vision-in-the-loop simulation environment for deep monocular pose estimation of a UAV operating in an ocean environment. Recently, a deep neural network with a transformer architecture has been successfully trained to estimate the pose of a UAV relative to the flight deck of a research vessel, overcoming several limitations of GPS-based approaches. However, validating the deep pose estimation scheme in an actual ocean environment poses significant challenges due to the limited availability of research vessels and the associated operational costs. To address these issues, we present a photo-realistic 3D virtual environment leveraging recent advancements in Gaussian splatting, a novel technique that represents 3D scenes by modeling image pixels as Gaussian distributions in 3D space, creating a lightweight and high-quality visual model from multiple viewpoints. This approach enables the creation of a virtual environment integrating multiple real-world images collected in situ. The resulting simulation enables the indoor testing of flight maneuvers while verifying all aspects of flight software, hardware, and the deep monocular pose estimation scheme. This approach provides a cost-effective solution for testing and validating the autonomous flight of shipboard UAVs, specifically focusing on vision-based control and estimation algorithms.

==> figs/Traj_12_output_values.txt <==
max L : 11.916196683080244
frames : 1755
MAE bf position : 0.10562645884231324
MAE bf position / L % : 0.8864108377154581
Mean std_dev : 0.30492167333825687
MAE attitude error (deg) : 1.79763746284528


==> figs/Traj_8_output_values.txt <==
max L : 10.103891080109435
frames : 925
MAE bf position : 0.07752264681456726
MAE bf position / L % : 0.7672553692426346
Mean std_dev : 0.21719083538351472
MAE attitude error (deg) : 1.537679176066983

